Supernova Remnant properties and Luminosity Functions in NGC 7793 using MUSE IFS

In this study we use MUSE Integral Field Spectroscopy (IFS), along with multi-line diagnostics, for the optical identification of Supernova Remnants (SNRs) in the galaxy NGC 7793. We find in total 238 SNR candidates, 225 of them new identifications, increasing significantly the number of known SNRs in this galaxy. The velocity dispersion of the candidate SNRs was calculated, giving a mean value of 27 $ km\,s^{ -1} $. We construct the H$\rm \alpha$, [S II], [O III], and [S II] - H$\rm \alpha$ luminosity functions, and for the first time, the [N II], [N II] - H$\rm \alpha$, [N II] - [S II], [O III] - [S II], and [O III] - [N II] luminosity functions of the candidate SNRs. Shock models, along with the observed multi-line information were used, in order to estimate shock velocities. The $\sim$ 65% of the SNRs present velocities < 300 $ km\,s^{ -1} $. There is a clear correlation between shock velocity and [O III]/H$\rm \beta$ ratio, and a less clear but still evident correlation in the relation between shock velocity and the [S II]/H$\rm \alpha$, [N II]/H$\rm \alpha$ ratios. We also use the [S II]6716/31 ratio of the SNR candidates to calculate their post-shock density, assuming different temperatures. The median value of the density of our sample is $\sim$ 80 $ cm^{ -3} $, for a temperature of T = $10^4\,K$. No correlation between shock velocity and density, or density and SNRs with [S II]/H$\rm \alpha$ > 0.4 and [S II]/H$\rm \alpha$ < 0.4 is observed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
